Artificial Intelligence for Spatially Reconfigurable Antennas: Movable, Fluid, and Pinching Antenna Systems

Recently, sixth-generation (6G) wireless networks have moved beyond fixed-array designs toward antenna architectures that can adapt their spatial configuration to specific environmental conditions. Movable antenna, fluid antenna, and pinching antenna systems represent this principle in different ways, but they share a common vision: exploiting spatial flexibility as an additional degree of freedom (DoF) to improve communication, sensing, security, and resource efficiency. These new techniques, however, also bring challenging problems, as antenna configuration must be jointly considered with channel acquisition, beamforming, mobility, and network resource management. Therefore, artificial intelligence (AI) has become an important tool for learning fast and adaptive control policies for these highly coupled systems. In this survey, we provide a unified review of AI for spatially reconfigurable antenna systems. We first introduce the basic principles of movable, fluid, and pinching antennas, which is followed by a summary of the latest AI-enabled designs according to their primary optimization objectives. Furthermore, we compare the roles of deep learning (DL), deep reinforcement learning (DRL), multi-agent reinforcement learning (MARL), graph learning, Transformers, large language models (LLMs), and structure-guided learning across different antenna architectures. Finally, we discuss open challenges and future directions toward scalable, robust, and hardware-aware intelligent reconfigurable antenna networks.

==> reference.bib.txt <==
% This file was created with JabRef 2.8.
% Encoding: Cp1252

@INPROCEEDINGS{Dong.etal09,
  author = {Lun Dong and Zhu Han and Petropulu, A. P. and Poor, H. V. },
  title = {Amplify-and-forward based cooperation for secure wireless communications},
  booktitle = {Proc. IEEE Int. Conf. Acoustics, Speech and Signal Processing (ICASSP
	2009)},
  year = {2009},
  pages = {2613--2616},
  timestamp = {2012.07.14}
}

@BOOK{Chong2001,
  title = {An introduction to optimization},
  publisher = {Wiley},
  year = {2001},
  author = {Chong, Edwin Kah Pin and Zak, Stanislaw H.},
  pages = {xv, 476 p.},
  series = {Wiley-Interscience series in discrete mathematics and optimization},
  address = {New York},
  edition = {2nd},
  keywords = {Mathematical optimization.}
}

@INPROCEEDINGS{Boyer.etal01,
  author = {Boyer, J. and Falconer, D. and Yanikomeroglu, H. },
  title = {A theoretical characterization of the multihop wireless communications
	channel without diversity},
  booktitle = {Proc. 12th IEEE Int Symp. Personal, Indoor and Mobile Radio Communications
	(PIRMC 2001)},
  year = {2001},
  volume = {2},
  pages = {E-116-E-120},
  timestamp = {2012.07.14}
}

@ARTICLE{Jeon.etal11,
  author = {Hyoungsuk Jeon and Namshik Kim and Jinho Choi and Hyuckjae Lee and
	Jeongseok Ha},
  title = {Bounds on Secrecy Capacity Over Correlated Ergodic Fading Channels
	at High SNR},
  journal = {IEEE Transactions on Information Theory},
  year = {2011},
  volume = {57},
  pages = {1975--1983},
  number = {4},
  timestamp = {2012.07.14}
}

@ARTICLE{Shannon1949,
  author = {Shannon, C. E.},
  title = {Communication theory of secrecy systems},
  journal = {Bell System Technical Journal},
  year = {1949},
  volume = {28},
  pages = {656-715},
  number = {4}
}

@ARTICLE{Hasna.Alouini03,
  author = {Hasna, M. O. and Alouini, M.-S.},
  title = {End-to-end performance of transmission systems with relays over {R}ayleigh-fading
	channels},
  journal = {IEEE Transactions on Wireless Communications},
  year = {2003},
  volume = {2},
  pages = {1126--1131},
  number = {6},
  timestamp = {2012.07.14}
}

@INPROCEEDINGS{He2008,
  author = {Xiang He and Yener, A.},
  title = {End-to-end secure multi-hop communication with untrusted relays is
	possible},
  booktitle = {Proc. 42nd Asilomar Conf. Signals, Systems and Computers},
  year = {2008},
  pages = {681--685},
  timestamp = {2012.07.14}
}

@ARTICLE{Jeong.etal12,
  author = {Cheol Jeong and Il-Min Kim and Dong In Kim},
  title = {Joint Secure Beamforming Design at the Source and the Relay for an
	Amplify-and-Forward {MIMO} Untrusted Relay System},
  journal = {IEEE Transactions on Signal Processing},
  year = {2012},
  volume = {60},
  pages = {310--325},
  number = {1},
  timestamp = {2012.07.14}
}

@ARTICLE{Gopala2008,
  author = {Gopala, P. K. and Lifeng Lai and El Gamal, H. },
  title = {On the Secrecy Capacity of Fading Channels},
  journal = {IEEE Transactions on Information Theory},
  year = {2008},
  volume = {54},
  pages = {4687--4698},
  number = {10},
  timestamp = {2012.07.14}
}

@ARTICLE{Krikidis2010,
  author = {Krikidis, I. },
  title = {Opportunistic relay selection for cooperative networks with secrecy
	constraints},
  journal = {IET Communications},
  year = {2010},
  volume = {4},
  pages = {1787--1791},
  number = {15},
  __markedentry = {[Linh-Trung:]},
  timestamp = {2012.07.14}
}

@ARTICLE{Hasna.Alouini03a,
  author = {Hasna, M. O. and Alouini, M.-S. },
  title = {Outage probability of multihop transmission over {N}akagami fading
	channels},
  journal = {IEEE Communications Letters},
  year = {2003},
  volume = {7},
  pages = {216--218},
  number = {5},
  timestamp = {2012.07.14}
}

@BOOK{Papoulis2002,
  title = {Probability, random variables, and stochastic processes},
  publisher = {McGraw-Hill},
  year = {2002},
  author = {Papoulis, Athanasios and Pillai, S. Unnikrishna},
  pages = {x, 852 p.},
  address = {Boston},
  edition = {4th},
  keywords = {Probabilities. Random variables. Stochastic processes.}
}

@ARTICLE{Krikidis2009,
  author = {Krikidis, I. and Thompson, J. and Mclaughlin, S. },
  title = {Relay selection for secure cooperative networks with jamming},
  journal = {IEEE Transactions on Wireless Communications},
  year = {2009},
  volume = {8},
  pages = {5003--5011},
  number = {10},
  __markedentry = {[Linh-Trung:]},
  timestamp = {2012.07.14}
}

@INPROCEEDINGS{Fu.etal10,
  author = {Shengli Fu and Tao Zhang and Colef, M. },
  title = {Secrecy in Two-Way Relay Systems},
  booktitle = {Proc. IEEE Global Telecommunications Conf. (GLOBECOM 2010)},
  year = {2010},
  pages = {1--5},
  timestamp = {2012.07.14}
}

@INPROCEEDINGS{Dong.etal08,
  author = {Lun Dong and Zhu Han and Petropulu, A. P. and Poor, H. V.},
  title = {Secure wireless communications via cooperation},
  booktitle = {Proc. 46th Annual Allerton Conf. Communication, Control, and Computing},
  year = {2008},
  pages = {1132--1138},
  timestamp = {2012.07.14}
}

@BOOK{Gradshteyn2007,
  title = {Table of integrals, series and products},
  publisher = {Elsevier},
  year = {2007},
  author = {Gradshteyn, I. S. and Ryzhik, I. M. and Jeffrey, Alan and Zwillinger,
	Daniel},
  pages = {xlv, 1171 p.},
  address = {Amsterdam ; Boston},
  edition = {7th},
  keywords = {Mathematics Tables.}
}

@ARTICLE{Lai2008,
  author = {Lifeng Lai and El Gamal, H. },
  title = {The Relay--Eavesdropper Channel: {C}ooperation for Secrecy},
  journal = {IEEE Transactions on Information Theory},
  year = {2008},
  volume = {54},
  pages = {4005--4019},
  number = {9},
  __markedentry = {[Linh-Trung:6]},
  timestamp = {2012.07.14}
}

@BOOK{Goldsmith2005,
  title = {Wireless communications},
  publisher = {Cambridge University Press},
  year = {2005},
  author = {Goldsmith, Andrea},
  pages = {xxviii, 644 p.},
  address = {Cambridge ; New York},
  keywords = {Wireless communication systems.}
}

@article{goldreich1980disk,
  title={Disk-satellite interactions},
  author={Goldreich, Peter and Tremaine, Scott},
  journal={Astrophysical Journal, Part 1, vol. 241, Oct. 1, 1980, p. 425-441.},
  volume={241},
  pages={425--441},
  year={1980}
}

